CAS-CNN: A Deep Convolutional Neural Network for Image Compression Artifact Suppression

Lossy image compression algorithms are pervasively used to reduce the size of images transmitted over the web and recorded on data storage media. However, we pay for their high compression rate with visual artifacts degrading the user experience. Deep convolutional neural networks have become a widespread tool to address high-level computer vision tasks very successfully. Recently, they have found their way into the areas of low-level computer vision and image processing to solve regression problems mostly with relatively shallow networks. We present a novel 12-layer deep convolutional network for image compression artifact suppression with hierarchical skip connections and a multi-scale loss function. We achieve a boost of up to 1.79 dB in PSNR over ordinary JPEG and an improvement of up to 0.36 dB over the best previous ConvNet result. We show that a network trained for a specific quality factor (QF) is resilient to the QF used to compress the input image - a single network trained for QF 60 provides a PSNR gain of more than 1.5 dB over the wide QF range from 40 to 76.

==> accEvolution.csv <==
id,mse_train,mse_test,mse_train_ft,mse_test_ft
1,5.068500E-03,1.246900E-03,,
2,1.579050E-03,1.205600E-03,,
3,1.194180E-03,1.176100E-03,,
4,1.155360E-03,1.154500E-03,,
5,1.129470E-03,1.143000E-03,,
6,1.102980E-03,1.134100E-03,,
7,1.084290E-03,1.127800E-03,,
8,1.061520E-03,1.123400E-03,,
9,1.060800E-03,1.119800E-03,,
10,1.039050E-03,1.118200E-03,,
11,1.034940E-03,1.113600E-03,,
12,1.030500E-03,1.111100E-03,,
13,1.024200E-03,1.108200E-03,,
14,1.021350E-03,1.106300E-03,,
15,1.017870E-03,1.103400E-03,,
16,1.016850E-03,1.101600E-03,,
17,1.011300E-03,1.099200E-03,,
18,1.008570E-03,1.097000E-03,,
19,1.007910E-03,1.095200E-03,,
20,1.004520E-03,1.093600E-03,,
21,1.002120E-03,1.091100E-03,,
22,1.000740E-03,1.089200E-03,,
23,9.974700E-04,1.087600E-03,,
24,9.963600E-04,1.085800E-03,,
25,9.936000E-04,1.083900E-03,,
26,9.942600E-04,1.082800E-03,,
27,9.924900E-04,1.081100E-03,,
28,9.870300E-04,1.079400E-03,,
29,9.884400E-04,1.078200E-03,,
30,9.827400E-04,1.076600E-03,,
31,9.827400E-04,1.075900E-03,,
32,9.831300E-04,1.074900E-03,,
33,9.851400E-04,1.072100E-03,,
34,9.780900E-04,1.072100E-03,,
35,9.778800E-04,1.071200E-03,,
36,9.761100E-04,1.070200E-03,,
37,9.784200E-04,1.067400E-03,,
38,9.755400E-04,1.066400E-03,,
39,9.735300E-04,1.065500E-03,,
40,9.693000E-04,1.066800E-03,,
41,9.687000E-04,1.065900E-03,,
42,9.680400E-04,1.065600E-03,,
43,9.647700E-04,1.063200E-03,,
44,9.682500E-04,1.062400E-03,,
45,9.599700E-04,1.062900E-03,,
46,9.618600E-04,1.060300E-03,,
47,9.605400E-04,1.059400E-03,,
48,9.589500E-04,1.060100E-03,,
49,9.590700E-04,1.058100E-03,,
50,9.580800E-04,1.057000E-03,,
51,9.564000E-04,1.057200E-03,,
52,9.558900E-04,1.056400E-03,,
53,9.550200E-04,1.056200E-03,,
54,9.543900E-04,1.055300E-03,,
55,9.533400E-04,1.055100E-03,,
56,9.537600E-04,1.053300E-03,,
57,9.535500E-04,1.052800E-03,,
58,9.525900E-04,1.053000E-03,,
59,9.518400E-04,1.052800E-03,,
60,9.510600E-04,1.052400E-03,,
61,9.506400E-04,1.051800E-03,,
62,9.498300E-04,1.051400E-03,,
63,9.493500E-04,1.050800E-03,,
64,9.486900E-04,1.050200E-03,,
65,9.476700E-04,1.050400E-03,,
66,9.469800E-04,1.050100E-03,,
67,9.465000E-04,1.049500E-03,,
68,9.459600E-04,1.049000E-03,,
69,9.458400E-04,1.048000E-03,,
70,9.443100E-04,1.048200E-03,,
71,9.444900E-04,1.047400E-03,,
72,9.437100E-04,1.046800E-03,,
73,9.438900E-04,1.046800E-03,,
74,9.428700E-04,1.046400E-03,,
75,9.426600E-04,1.046100E-03,,
76,9.423600E-04,1.046100E-03,,
77,9.417900E-04,1.046100E-03,,
78,9.412200E-04,1.045800E-03,,
79,9.406200E-04,1.045400E-03,,
80,9.406500E-04,1.045600E-03,,
81,9.399000E-04,1.045100E-03,,
82,9.395100E-04,1.045100E-03,,
83,9.389700E-04,1.044600E-03,,
84,9.384600E-04,1.043900E-03,,
85,9.381600E-04,1.043800E-03,,
86,9.381300E-04,1.043700E-03,,
87,9.370500E-04,1.043000E-03,,
88,9.376200E-04,1.043400E-03,,
89,9.368700E-04,1.043200E-03,,
90,9.367500E-04,1.043000E-03,,
91,9.362400E-04,1.042600E-03,,
92,9.356400E-04,1.041800E-03,,
93,9.356700E-04,1.042100E-03,,
94,9.349500E-04,1.041400E-03,,
95,9.351600E-04,1.041600E-03,,
96,9.343200E-04,1.040900E-03,,
97,9.343500E-04,1.041100E-03,,
98,9.340800E-04,1.040900E-03,,
99,9.337800E-04,1.040700E-03,,
100,9.333900E-04,1.040400E-03,,
101,9.333300E-04,1.040200E-03,,
102,9.331500E-04,1.040100E-03,,
103,9.329400E-04,1.039800E-03,,
104,9.325800E-04,1.039600E-03,,
105,9.323700E-04,1.039400E-03,,
106,9.321300E-04,1.038800E-03,,
107,9.317700E-04,1.038700E-03,,
108,9.316200E-04,1.038600E-03,,
109,9.313500E-04,1.038400E-03,,
110,9.312600E-04,1.038100E-03,,
111,9.308700E-04,1.037900E-03,,
112,9.304200E-04,1.037700E-03,,
113,9.306600E-04,1.037700E-03,,
114,9.303900E-04,1.037600E-03,,
115,9.302400E-04,1.037300E-03,,
116,9.299100E-04,1.037100E-03,,
117,9.296700E-04,1.037000E-03,,
118,9.295500E-04,1.036800E-03,,
119,9.292800E-04,1.036800E-03,,
120,9.289500E-04,1.036400E-03,,
121,9.288600E-04,1.036200E-03,,
122,9.285600E-04,1.036100E-03,,
123,9.283500E-04,1.036000E-03,,
124,9.282900E-04,1.035600E-03,,
125,9.279900E-04,1.035500E-03,,
126,9.278700E-04,1.035300E-03,,
127,9.276900E-04,1.035100E-03,,
128,9.273600E-04,1.034900E-03,,
129,9.273600E-04,1.034900E-03,,
130,9.269700E-04,1.034800E-03,,
131,9.270300E-04,1.034100E-03,,
132,9.264900E-04,1.034200E-03,,
133,9.261300E-04,1.034100E-03,,
134,9.259500E-04,1.033900E-03,,
135,9.259200E-04,1.033600E-03,,
136,9.256500E-04,1.033500E-03,,
137,9.256500E-04,1.033400E-03,,
138,9.255300E-04,1.033300E-03,,
139,9.252000E-04,1.033100E-03,,
140,9.249900E-04,1.032900E-03,,
141,9.246600E-04,1.032800E-03,,
142,9.245700E-04,1.032700E-03,,
143,9.243900E-04,1.032500E-03,,
144,9.241800E-04,1.032400E-03,,
145,9.240600E-04,1.032100E-03,,
146,9.239100E-04,1.032000E-03,,
147,9.237900E-04,1.031900E-03,,
148,9.235200E-04,1.031800E-03,,
149,9.232800E-04,1.031700E-03,,
150,9.232500E-04,1.031500E-03,,
151,9.231300E-04,1.031400E-03,,
152,9.228300E-04,1.031400E-03,,
153,9.227700E-04,1.031200E-03,,
154,9.226800E-04,1.031100E-03,,
155,9.225300E-04,1.031000E-03,,
156,9.222600E-04,1.031000E-03,,
157,9.222900E-04,1.030800E-03,,
158,9.222000E-04,1.030700E-03,,
159,9.220500E-04,1.030600E-03,,
160,9.219900E-04,1.030500E-03,,
161,9.217200E-04,1.030500E-03,,
162,9.214800E-04,1.030400E-03,,
163,9.213600E-04,1.030400E-03,,
164,9.212400E-04,1.030200E-03,,
165,9.210600E-04,1.030200E-03,,
166,9.209400E-04,1.030100E-03,,
167,9.208500E-04,1.030000E-03,,
168,9.207300E-04,1.029900E-03,,
169,9.205200E-04,1.029900E-03,,
170,9.204300E-04,1.029700E-03,,
171,9.203700E-04,1.029600E-03,,
172,9.203100E-04,1.029500E-03,,
173,9.201600E-04,1.029500E-03,,
174,9.198300E-04,1.029500E-03,,
175,9.198300E-04,1.029400E-03,,
176,9.196800E-04,1.029300E-03,,
177,9.194400E-04,1.029300E-03,,
178,9.195000E-04,1.029300E-03,,
179,9.192000E-04,1.029200E-03,,
180,9.191400E-04,1.029000E-03,,
181,9.190200E-04,1.028900E-03,,
182,9.188400E-04,1.029000E-03,,
183,9.187500E-04,1.028900E-03,,
184,9.186600E-04,1.029000E-03,,
185,9.184500E-04,1.028800E-03,,
186,9.183600E-04,1.028700E-03,,
187,9.183900E-04,1.028700E-03,,
188,9.181800E-04,1.028600E-03,,
189,9.180900E-04,1.028500E-03,,
190,9.179100E-04,1.028500E-03,,
191,9.178500E-04,1.028400E-03,,
192,9.177600E-04,1.028500E-03,,
193,9.175800E-04,1.028400E-03,,
194,9.175500E-04,1.028300E-03,,
195,9.175200E-04,1.028200E-03,,
196,9.174000E-04,1.028100E-03,,
197,9.172500E-04,1.028100E-03,,
198,9.171000E-04,1.028100E-03,,
199,9.170100E-04,1.028000E-03,,
200,9.168300E-04,1.028000E-03,,
201,9.168900E-04,1.028000E-03,,
202,,,9.227200E-04,1.030200E-03
203,,,9.199500E-04,1.029400E-03
204,,,9.191400E-04,1.028900E-03
205,,,9.186900E-04,1.028500E-03
206,,,9.179600E-04,1.028000E-03
207,,,9.174900E-04,1.027500E-03
208,,,9.168900E-04,1.027300E-03
209,,,9.164200E-04,1.027000E-03
210,,,9.159300E-04,1.026700E-03
211,,,9.154600E-04,1.026400E-03
212,,,9.150500E-04,1.026100E-03
213,,,9.145800E-04,1.025700E-03
214,,,9.141600E-04,1.025700E-03
215,,,9.139500E-04,1.025500E-03
216,,,9.132800E-04,1.025500E-03
217,,,9.128400E-04,1.025100E-03
218,,,9.124600E-04,1.024900E-03
219,,,9.119900E-04,1.025100E-03
220,,,9.115600E-04,1.024800E-03
221,,,9.112800E-04,1.024700E-03
222,,,9.107200E-04,1.024500E-03
223,,,9.103700E-04,1.024400E-03
224,,,9.098600E-04,1.024300E-03
225,,,9.095100E-04,1.024200E-03
226,,,9.089900E-04,1.024000E-03
227,,,9.091500E-04,1.023900E-03
228,,,9.082400E-04,1.023900E-03
229,,,9.078600E-04,1.024000E-03
230,,,9.074500E-04,1.023400E-03
231,,,9.071000E-04,1.023600E-03
232,,,9.064200E-04,1.023500E-03
233,,,9.060300E-04,1.023600E-03
234,,,9.054800E-04,1.023400E-03
235,,,9.050500E-04,1.023300E-03
236,,,9.046600E-04,1.023400E-03
237,,,9.043500E-04,1.023200E-03
238,,,9.040000E-04,1.023300E-03
239,,,9.033200E-04,1.023300E-03
240,,,9.029000E-04,1.023200E-03
241,,,9.023900E-04,1.023200E-03
242,,,9.019900E-04,1.023500E-03
243,,,9.014000E-04,1.023400E-03
244,,,9.010500E-04,1.023400E-03
245,,,9.003900E-04,1.023500E-03
246,,,8.999800E-04,1.023500E-03
247,,,8.997400E-04,1.023700E-03
248,,,8.990000E-04,1.023700E-03
249,,,8.989000E-04,1.023500E-03
250,,,8.980500E-04,1.023900E-03
251,,,8.974600E-04,1.023900E-03
252,,,8.971600E-04,1.024100E-03
253,,,8.964500E-04,1.024100E-03
254,,,8.959600E-04,1.024300E-03
255,,,8.951200E-04,1.024500E-03
256,,,8.946300E-04,1.024700E-03
257,,,8.941800E-04,1.024700E-03
258,,,8.934900E-04,1.024800E-03
259,,,8.930600E-04,1.025100E-03
260,,,8.926800E-04,1.025400E-03
261,,,8.919100E-04,1.025400E-03
262,,,8.917500E-04,1.025600E-03
263,,,8.907600E-04,1.026000E-03
264,,,8.900700E-04,1.026400E-03
265,,,8.897100E-04,1.026100E-03
266,,,8.894200E-04,1.026700E-03
267,,,8.893100E-04,1.026700E-03
268,,,8.881900E-04,1.026500E-03
269,,,8.881000E-04,1.027000E-03
270,,,8.869300E-04,1.027200E-03
271,,,8.863100E-04,1.027100E-03
272,,,8.858300E-04,1.027300E-03
273,,,8.851700E-04,1.027600E-03
274,,,8.848500E-04,1.027800E-03
275,,,8.840700E-04,1.028300E-03
276,,,8.844900E-04,1.028600E-03
277,,,8.835900E-04,1.028600E-03
278,,,8.825100E-04,1.029100E-03
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,
0,,,,


==> jpegSweep.csv <==
qf,psnr,psnr-b,ssim,bitPerPixel,
10,27.792,27.396,0.79009,0.30044
20,30.082,29.645,0.86829,0.48606
30,31.416,30.961,0.90002,0.63546
40,32.362,31.9,0.91728,0.75884
50,33.168,32.7,0.92951,0.87458
60,33.99,33.517,0.93965,0.99871
70,35.137,34.667,0.95119,1.1897
80,36.878,36.426,0.9641,1.4949
90,40.39,40.025,0.98045,2.2033


==> outp-ipsnrEval.csv <==
qfIn,ipsnr_qfNet20,ipsnr_qfNet40,ipsnr_qfNet60,ipsnr_qfNet80,ipsnrb_qfNet20,ipsnrb_qfNet40,ipsnrb_qfNet60,ipsnrb_qfNet80,issim_qfNet20,issim_qfNet40,issim_qfNet60,issim_qfNet80,
5,0.48674,0.15223,0.049586,0.038353,1.5708,0.76223,0.097869,0.086709,0.019664,0.0066965,0.0016182,0.0015021
10,1.1849,0.55317,0.10457,0.061073,2.8525,1.6844,0.17429,0.1108,0.035764,0.018206,0.0033567,0.0018514
15,1.5458,0.94073,0.19932,0.087549,3.4543,2.3545,0.29888,0.15085,0.034139,0.023298,0.0052736,0.002088
20,1.6524,1.2602,0.32041,0.11226,3.6978,2.8539,0.45526,0.19165,0.028748,0.024763,0.0072793,0.0022521
25,1.6197,1.486,0.50257,0.13214,3.7411,3.2146,0.73883,0.23179,0.023159,0.024281,0.0096909,0.0023725
30,1.5089,1.6333,0.82324,0.14973,3.6638,3.4514,1.387,0.27062,0.018158,0.022866,0.013169,0.0023723
35,1.3453,1.7115,1.2023,0.16184,3.4975,3.5963,2.2609,0.30773,0.013696,0.021128,0.016539,0.0023765
40,1.1781,1.7392,1.4556,0.17474,3.2998,3.6517,2.8097,0.34533,0.010204,0.019406,0.017657,0.0024229
45,0.97024,1.7168,1.6294,0.19203,3.0539,3.6339,3.0917,0.39437,0.0065621,0.017314,0.017476,0.0025452
50,0.76245,1.6647,1.7236,0.22071,2.8034,3.5737,3.1893,0.45056,0.0035046,0.015376,0.016736,0.0028138
55,0.53342,1.5801,1.773,0.28475,2.5204,3.4579,3.2133,0.56985,0.00065208,0.013464,0.0158,0.0035115
60,0.24594,1.4439,1.7877,0.42804,2.1776,3.2853,3.2097,0.82553,-0.0025967,0.011109,0.014457,0.0047971
65,-0.12411,1.2266,1.7486,0.74193,1.728,3.0049,3.12,1.369,-0.0062474,0.008303,0.012701,0.0072111
70,-0.61029,0.8906,1.6279,1.2238,1.1084,2.5465,2.8889,2.0799,-0.010286,0.0049981,0.010485,0.0094247
75,-1.1978,0.43419,1.3999,1.571,0.34686,1.9236,2.4941,2.4363,-0.014324,0.0014854,0.0079839,0.0098324
80,-2.0832,-0.3192,0.92601,1.6688,-0.81601,0.89895,1.7406,2.2583,-0.019495,-0.0032161,0.0044297,0.0084193
85,-3.3437,-1.4738,0.071038,1.4125,-2.4634,-0.63786,0.49988,1.4246,-0.025426,-0.0088308,2.6578e-05,0.0056689
90,-5.3772,-3.4277,-1.5938,0.50809,-4.9519,-3.052,-1.6108,-0.20879,-0.032493,-0.015727,-0.0056935,0.001752
95,-9.3159,-7.3102,-5.2607,-2.3314,-9.0667,-7.1145,-5.4597,-3.4071,-0.040841,-0.023874,-0.01289,-0.003467


==> perImageMetrics_means.csv <==
qfIn,psnr,psnrb,ssim,psnr_in,psnrb_in,ssim_in,bitPerPixel,
20,31.651,30.835,0.89387,30.082,27.613,0.86829,0.48957
40,34.101,33.678,0.93669,32.362,30.026,0.91728,0.76394
60,35.778,35.095,0.95411,33.99,31.885,0.93965,1.0047
80,38.547,37.729,0.97252,36.878,35.471,0.9641,1.5027


==> perImageMetrics_qf20.csv <==
psnr,psnrb,ssim,psnr_in,psnrb_in,ssim_in,bitPerPixel,
30.335,29.172,0.90399,28.094,25.194,0.86661,0.65924
27.018,25.767,0.8856,25.761,23.058,0.86336,0.86321
29.39,27.992,0.89515,27.381,24.868,0.86533,0.67761
35.904,35.291,0.92256,33.964,31.433,0.89192,0.26422
32.184,32.184,0.93027,30.479,28.751,0.89599,0.48328
30.054,28.821,0.86992,28.543,25.834,0.84745,0.61704
30.829,29.873,0.9152,29.155,26.702,0.88631,0.54611
31.044,30.475,0.87837,30,27.335,0.86479,0.53088
28.895,28.203,0.90792,27.242,25.081,0.86789,0.6904
26.864,25.762,0.90867,25.904,23.42,0.88845,0.75981
32.419,31.783,0.85893,31.259,28.897,0.83894,0.37254
31.492,30.614,0.90624,30.192,27.766,0.88598,0.41239
32.263,31.149,0.87367,30.587,28.149,0.85177,0.40176
31.586,30.585,0.90258,30.108,27.861,0.87728,0.54149
36.174,34.923,0.96346,32.923,29.668,0.93138,0.36253
33.107,32.293,0.87374,32.015,29.676,0.85189,0.33659
30.055,28.882,0.88468,28.649,26.11,0.85336,0.49919
37.43,36.304,0.94388,35.337,32.218,0.91527,0.24276
34.586,34.586,0.92272,32.61,30.475,0.9012,0.28906
31.322,30.63,0.86283,29.814,27.297,0.83727,0.49683
30.797,29.94,0.86494,29.576,27.247,0.84554,0.45972
34.952,34.313,0.92437,33.103,30.707,0.89647,0.30405
34.788,34.47,0.91601,32.576,30.234,0.88055,0.32678
31.889,31.271,0.86499,30.48,28.283,0.84057,0.39738
33.484,33.106,0.90653,31.968,29.583,0.87877,0.36704
26.893,25.809,0.80888,25.948,23.611,0.79712,0.70022
28.211,27.391,0.88798,27.143,24.565,0.86738,0.77017
29.857,29.006,0.86233,28.796,26.384,0.83907,0.50681
34.056,33.624,0.87595,32.774,30.378,0.85258,0.31833


==> perImageMetrics_qf40.csv <==
psnr,psnrb,ssim,psnr_in,psnrb_in,ssim_in,bitPerPixel,
33.252,32.679,0.95108,30.513,27.678,0.92177,1.0269
29.775,28.737,0.93867,28.133,25.495,0.91718,1.3302
32.181,31.175,0.93747,29.958,27.515,0.91575,1.0458
38.315,38.285,0.95279,36.213,33.678,0.93211,0.41335
34.951,34.951,0.9617,32.745,32.047,0.93602,0.7287
32.606,31.626,0.9254,30.94,28.149,0.9076,0.97396
33.521,33.161,0.95026,31.568,29.283,0.93071,0.82854
33.772,33.67,0.93643,32.236,29.64,0.91656,0.83853
31.806,31.806,0.95014,29.696,27.93,0.91935,1.0522
29.563,29.002,0.95029,28.271,26.025,0.93345,1.1509
34.525,34.059,0.91307,33.358,30.939,0.89706,0.61273
33.628,33.088,0.93789,32.305,29.961,0.92379,0.63049
34.429,33.64,0.91755,32.878,30.413,0.90313,0.63975
34.215,33.957,0.94732,32.636,30.447,0.92842,0.82425
38.531,37.933,0.97437,35.39,32.233,0.95763,0.52771
35.341,34.681,0.92415,34.174,31.786,0.90778,0.55025
32.786,32.003,0.9351,30.957,28.561,0.90869,0.79653
39.658,38.842,0.96125,37.821,34.763,0.94716,0.36214
36.82,36.82,0.94983,34.753,32.823,0.93488,0.43951
33.625,33.372,0.91859,31.992,29.534,0.89768,0.8103
33.129,32.633,0.92046,31.771,29.449,0.90271,0.7393
37.126,37.078,0.94576,35.351,33.118,0.92927,0.45569
37.228,37.228,0.94542,34.916,32.87,0.92137,0.50667
34.193,33.899,0.91913,32.619,30.457,0.89872,0.65464
35.939,35.939,0.94354,34.164,32.024,0.92385,0.57514
29.153,28.391,0.88633,27.998,25.768,0.87025,1.137
30.708,30.54,0.93776,29.398,27.005,0.91973,1.1755
32.21,31.659,0.9144,30.946,28.708,0.89546,0.81065
35.955,35.807,0.91788,34.804,32.46,0.90316,0.51685


==> perImageMetrics_qf60.csv <==
psnr,psnrb,ssim,psnr_in,psnrb_in,ssim_in,bitPerPixel,
35.119,34.04,0.9674,32.289,29.579,0.94576,1.3365
31.769,30.29,0.95951,29.969,27.595,0.94272,1.7352
33.934,32.316,0.95392,31.743,29.27,0.93838,1.3614
39.92,39.599,0.96574,37.758,35.322,0.95082,0.55593
36.843,36.843,0.97396,34.449,34.449,0.95579,0.94465
34.325,32.864,0.94779,32.651,29.962,0.93442,1.2761
35.405,35.024,0.96547,33.34,31.361,0.95073,1.0748
35.398,35.2,0.95504,33.759,31.378,0.93951,1.1029
33.864,33.864,0.96617,31.59,30.382,0.94393,1.3616
31.674,30.799,0.96783,30.229,28.419,0.95607,1.4977
35.99,35.254,0.93621,34.784,32.452,0.92376,0.82884
35.211,34.372,0.95172,33.796,31.68,0.94084,0.82717
35.816,34.501,0.93702,34.397,31.926,0.92667,0.85132
36.034,35.45,0.96375,34.414,32.394,0.95082,1.066
39.954,38.831,0.97851,36.989,33.967,0.96756,0.67432
36.874,35.787,0.94525,35.667,33.24,0.93344,0.74001
34.704,33.623,0.95482,32.708,30.559,0.93419,1.0557
41.023,39.911,0.96851,39.341,36.364,0.95958,0.47384
38.224,38.224,0.96102,36.286,34.795,0.95017,0.56964
35.219,34.617,0.94201,33.468,31.122,0.92493,1.0801
34.825,33.946,0.94359,33.41,31.223,0.93017,0.98155
38.585,38.549,0.95503,36.866,34.918,0.94373,0.59618
38.803,38.803,0.95735,36.543,34.881,0.93969,0.67192
35.808,35.319,0.94129,34.178,32.193,0.92573,0.87919
37.487,37.487,0.95722,35.737,34.023,0.94362,0.76218
30.969,29.803,0.92094,29.633,27.705,0.90604,1.5162
32.572,32.329,0.95804,31.07,29.029,0.94367,1.5327
33.931,33.117,0.93692,32.534,30.529,0.92127,1.0786
37.277,36.985,0.93704,36.114,33.949,0.92582,0.70294


==> perImageMetrics_qf80.csv <==
psnr,psnrb,ssim,psnr_in,psnrb_in,ssim_in,bitPerPixel,
38.183,36.952,0.98284,35.504,33.385,0.9712,1.9508
35.111,32.878,0.97967,33.453,31.726,0.97097,2.5314
36.901,34.696,0.97245,34.89,32.686,0.96394,2.0018
42.386,42.135,0.97872,40.375,38.419,0.97031,0.85535
39.89,39.89,0.98542,37.515,37.515,0.97576,1.3755
37.183,35.035,0.97051,35.7,33.258,0.96285,1.8895
38.384,38.384,0.98032,36.526,35.569,0.97271,1.5727
38.121,38.121,0.97453,36.449,34.917,0.9647,1.6541
37.269,37.269,0.98156,35.11,35.11,0.96936,1.9699
35.353,34.676,0.98472,33.979,33.882,0.97869,2.1704
38.481,37.547,0.96133,37.273,35.423,0.95308,1.2896
37.928,37.005,0.96771,36.562,35.158,0.96107,1.2752
38.215,36.35,0.96061,36.933,34.624,0.95407,1.3102
38.844,38.351,0.97989,37.347,35.665,0.9726,1.5424
42.295,40.997,0.98359,39.701,37.151,0.9776,1.0038
39.469,38.351,0.9678,38.218,36.157,0.96022,1.1289
37.948,36.493,0.975,35.952,34.464,0.9624,1.5849
42.987,41.211,0.97672,41.628,38.831,0.9719,0.73564
40.645,40.645,0.97487,38.926,38.926,0.96816,0.85968
37.868,37.336,0.96655,36.126,34.413,0.95531,1.6323
37.755,36.817,0.96778,36.345,34.642,0.95965,1.4677
40.843,40.843,0.96624,39.428,38.142,0.96008,0.9337
41.031,41.031,0.9696,39.147,38.653,0.95985,1.046
38.548,38.223,0.96494,36.985,35.78,0.95537,1.3323
39.97,39.97,0.97159,38.353,37.585,0.96369,1.1598
34.314,32.764,0.95941,32.935,31.975,0.9493,2.2888
35.579,35.367,0.97784,34.235,33.678,0.97026,2.256
36.852,35.846,0.96158,35.5,34.3,0.95184,1.651
39.515,38.971,0.95926,38.377,36.63,0.95196,1.1084

